SOFIA/FORCAST resolves 30 - 40 um extended dust emission in nearby active galactic nuclei

We present arcsecond-scale observations of the active galactic nuclei (AGNs) of seven nearby Seyfert galaxies observed from the Stratospheric Observatory For Infrared Astronomy (SOFIA) using the 31.5 and 37.1 um filters of the Faint Object infraRed CAmera for the SOFIA Telescope (FORCAST). We isolate unresolved emission from the torus and find extended diffuse emission in six 37.1 um residual images in our sample. Using Spitzer/IRS spectra, we determine the dominant mid-infrared (MIR) extended emission source and attribute it to dust in the narrow line region (NLR) or star formation. We compare the optical NLR and radio jet axes to the extended 37.1 um emission and find coincident axes for three sources. For those AGNs with extended emission coincident with the optical axis, we find that spatial scales of the residual images are consistent with 0.1 - 1 kpc scale distances to which dust can be heated by the AGN. Using previously published subarcsecond 1 - 20 um imaging and spectroscopic data along with our new observations, we construct broadband spectral energy distributions (SEDs) of the AGNs at wavelengths 1 - 40 um. We find that three AGNs in our sample tentatively show a turnover in the SED between 30 - 40 um. Using results from Clumpy torus models and the Bayesian inference tool BayesClumpy, we find that the posterior outputs for AGNs with MIR turnover revealed by SOFIA/FORCAST have smaller uncertainties than AGNs that do not show a turnover.

==> LFULLER_Cycle4_12032018.txt <==
\begin{thebibliography}{}
\makeatletter
\relax
\def\mn@urlcharsother{\let\do\@makeother \do\$\do\&\do\#\do\^\do\_\do\%\do\~}
\def\mn@doi{\begingroup\mn@urlcharsother \@ifnextchar [ {\mn@doi@}
  {\mn@doi@[]}}
\def\mn@doi@[#1]#2{\def\@tempa{#1}\ifx\@tempa\@empty \href
  {http://dx.doi.org/#2} {doi:#2}\else \href {http://dx.doi.org/#2} {#1}\fi
  \endgroup}
\def\mn@eprint#1#2{\mn@eprint@#1:#2::\@nil}
\def\mn@eprint@arXiv#1{\href {http://arxiv.org/abs/#1} {{\tt arXiv:#1}}}
\def\mn@eprint@dblp#1{\href {http://dblp.uni-trier.de/rec/bibtex/#1.xml}
  {dblp:#1}}
\def\mn@eprint@#1:#2:#3:#4\@nil{\def\@tempa {#1}\def\@tempb {#2}\def\@tempc
  {#3}\ifx \@tempc \@empty \let \@tempc \@tempb \let \@tempb \@tempa \fi \ifx
  \@tempb \@empty \def\@tempb {arXiv}\fi \@ifundefined
  {mn@eprint@\@tempb}{\@tempb:\@tempc}{\expandafter \expandafter \csname
  mn@eprint@\@tempb\endcsname \expandafter{\@tempc}}}

\bibitem[\protect\citeauthoryear{{Abel} \& {Satyapal}}{{Abel} \&
  {Satyapal}}{2008}]{Abel2008}
{Abel} N.~P.,  {Satyapal} S.,  2008, \mn@doi [\apj] {10.1086/529013}, \href
  {http://adsabs.harvard.edu/abs/2008ApJ...678..686A} {678, 686}

\bibitem[\protect\citeauthoryear{{Alonso-Herrero}, {Ward}  \&
  {Kotilainen}}{{Alonso-Herrero} et~al.}{1997}]{AH1997}
{Alonso-Herrero} A.,  {Ward} M.~J.,   {Kotilainen} J.~K.,  1997, \mn@doi
  [\mnras] {10.1093/mnras/288.4.977}, \href
  {http://adsabs.harvard.edu/abs/1997MNRAS.288..977A} {288, 977}

\bibitem[\protect\citeauthoryear{{Alonso-Herrero}, {Quillen}, {Rieke}, {Ivanov}
   \& {Efstathiou}}{{Alonso-Herrero} et~al.}{2003}]{AH2003}
{Alonso-Herrero} A.,  {Quillen} A.~C.,  {Rieke} G.~H.,  {Ivanov} V.~D.,
  {Efstathiou} A.,  2003, \mn@doi [\aj] {10.1086/375545}, \href
  {http://adsabs.harvard.edu/abs/2003AJ....126...81A} {126, 81}

\bibitem[\protect\citeauthoryear{{Alonso-Herrero} et~al.,}{{Alonso-Herrero}
  et~al.}{2011}]{AH2011}
{Alonso-Herrero} A.,  et~al., 2011, \mn@doi [\apj]
  {10.1088/0004-637X/736/2/82}, \href
  {http://adsabs.harvard.edu/abs/2011ApJ...736...82A} {736, 82}

\bibitem[\protect\citeauthoryear{{Alonso-Herrero} et~al.,}{{Alonso-Herrero}
  et~al.}{2013}]{AH2013}
{Alonso-Herrero} A.,  et~al., 2013, \mn@doi [\apjl]
  {10.1088/2041-8205/779/1/L14}, \href
  {http://adsabs.harvard.edu/abs/2013ApJ...779L..14A} {779, L14}

\bibitem[\protect\citeauthoryear{{Alonso-Herrero} et~al.,}{{Alonso-Herrero}
  et~al.}{2014}]{AH2014}
{Alonso-Herrero} A.,  et~al., 2014, \mn@doi [\mnras] {10.1093/mnras/stu1293},
  \href {http://adsabs.harvard.edu/abs/2014MNRAS.443.2766A} {443, 2766}

\bibitem[\protect\citeauthoryear{{Alonso-Herrero} et~al.,}{{Alonso-Herrero}
  et~al.}{2016}]{AH2016}
{Alonso-Herrero} A.,  et~al., 2016, \mn@doi [\mnras] {10.1093/mnras/stv2342},
  \href {http://adsabs.harvard.edu/abs/2016MNRAS.455..563A} {455, 563}

\bibitem[\protect\citeauthoryear{{Antonucci}}{{Antonucci}}{1993}]{Antonucci1993}
{Antonucci} R.,  1993, \mn@doi [\araa] {10.1146/annurev.aa.31.090193.002353},
  \href {http://adsabs.harvard.edu/abs/1993ARA%26A..31..473A} {31, 473}

\bibitem[\protect\citeauthoryear{{Asensio Ramos} \& {Ramos Almeida}}{{Asensio
  Ramos} \& {Ramos Almeida}}{2009}]{AR2009}
{Asensio Ramos} A.,  {Ramos Almeida} C.,  2009, \mn@doi [\apj]
  {10.1088/0004-637X/696/2/2075}, \href
  {http://adsabs.harvard.edu/abs/2009ApJ...696.2075A} {696, 2075}

\bibitem[\protect\citeauthoryear{{Asensio Ramos} \& {Ramos Almeida}}{{Asensio
  Ramos} \& {Ramos Almeida}}{2013}]{AR2013}
{Asensio Ramos} A.,  {Ramos Almeida} C.,  2013, \mn@doi [\mnras]
  {10.1093/mnras/sts032}, \href
  {http://adsabs.harvard.edu/abs/2013MNRAS.428..195A} {428, 195}

\bibitem[\protect\citeauthoryear{{Asmus}, {H{\"o}nig}, {Gandhi}, {Smette}  \&
  {Duschl}}{{Asmus} et~al.}{2014}]{Asmus2014}
{Asmus} D.,  {H{\"o}nig} S.~F.,  {Gandhi} P.,  {Smette} A.,   {Duschl} W.~J.,
  2014, \mn@doi [\mnras] {10.1093/mnras/stu041}, \href
  {http://adsabs.harvard.edu/abs/2014MNRAS.439.1648A} {439, 1648}

\bibitem[\protect\citeauthoryear{{Asmus}, {H{\"o}nig}  \& {Gandhi}}{{Asmus}
  et~al.}{2016}]{Asmus2016}
{Asmus} D.,  {H{\"o}nig} S.~F.,   {Gandhi} P.,  2016, \mn@doi [\apj]
  {10.3847/0004-637X/822/2/109}, \href
  {http://adsabs.harvard.edu/abs/2016ApJ...822..109A} {822, 109}

\bibitem[\protect\citeauthoryear{{Barvainis}}{{Barvainis}}{1987}]{Barvainis1987}
{Barvainis} R.,  1987, \mn@doi [\apj] {10.1086/165571}, \href
  {http://adsabs.harvard.edu/abs/1987ApJ...320..537B} {320, 537}

\bibitem[\protect\citeauthoryear{{Baumgartner}, {Tueller}, {Markwardt},
  {Skinner}, {Barthelmy}, {Mushotzky}, {Evans}  \& {Gehrels}}{{Baumgartner}
  et~al.}{2013}]{Baumgartner2013}
{Baumgartner} W.~H.,  {Tueller} J.,  {Markwardt} C.~B.,  {Skinner} G.~K.,
  {Barthelmy} S.,  {Mushotzky} R.~F.,  {Evans} P.~A.,   {Gehrels} N.,  2013,
  \mn@doi [\apjs] {10.1088/0067-0049/207/2/19}, \href
  {http://adsabs.harvard.edu/abs/2013ApJS..207...19B} {207, 19}

\bibitem[\protect\citeauthoryear{{Bernard-Salas} et~al.,}{{Bernard-Salas}
  et~al.}{2009}]{BS2009}
{Bernard-Salas} J.,  et~al., 2009, \mn@doi [\apjs]
  {10.1088/0067-0049/184/2/230}, \href
  {http://adsabs.harvard.edu/abs/2009ApJS..184..230B} {184, 230}

\bibitem[\protect\citeauthoryear{{Brandl} et~al.,}{{Brandl}
  et~al.}{2006}]{Brandl2006}
{Brandl} B.~R.,  et~al., 2006, \mn@doi [\apj] {10.1086/508849}, \href
  {http://adsabs.harvard.edu/abs/2006ApJ...653.1129B} {653, 1129}

\bibitem[\protect\citeauthoryear{{Buchanan}, {Gallimore}, {O'Dea}, {Baum},
  {Axon}, {Robinson}, {Elitzur}  \& {Elvis}}{{Buchanan}
  et~al.}{2006}]{Buchanan2006}
{Buchanan} C.~L.,  {Gallimore} J.~F.,  {O'Dea} C.~P.,  {Baum} S.~A.,  {Axon}
  D.~J.,  {Robinson} A.,  {Elitzur} M.,   {Elvis} M.,  2006, \mn@doi [\aj]
  {10.1086/505022}, \href {http://adsabs.harvard.edu/abs/2006AJ....132..401B}
  {132, 401}

\bibitem[\protect\citeauthoryear{{Burtscher} et~al.,}{{Burtscher}
  et~al.}{2013}]{Burtscher2013}
{Burtscher} L.,  et~al., 2013, \mn@doi [\aap] {10.1051/0004-6361/201321890},
  \href {http://adsabs.harvard.edu/abs/2013A%26A...558A.149B} {558, A149}

\bibitem[\protect\citeauthoryear{{Buta}}{{Buta}}{1990}]{Buta1990}
{Buta} R.,  1990, \mn@doi [\apj] {10.1086/168444}, \href
  {http://adsabs.harvard.edu/abs/1990ApJ...351...62B} {351, 62}

\bibitem[\protect\citeauthoryear{{Buta} \& {Purcell}}{{Buta} \&
  {Purcell}}{1998}]{Buta1998}
{Buta} R.,  {Purcell} G.~B.,  1998, \mn@doi [\aj] {10.1086/300225}, \href
  {http://adsabs.harvard.edu/abs/1998AJ....115..484B} {115, 484}

\bibitem[\protect\citeauthoryear{{Buta}, {Byrd}  \& {Freeman}}{{Buta}
  et~al.}{2004}]{Buta2004}
{Buta} R.~J.,  {Byrd} G.~G.,   {Freeman} T.,  2004, \mn@doi [\aj]
  {10.1086/382239}, \href {http://adsabs.harvard.edu/abs/2004AJ....127.1982B}
  {127, 1982}

\bibitem[\protect\citeauthoryear{{Byrd}, {Freeman}  \& {Buta}}{{Byrd}
  et~al.}{2006}]{Byrd2006}
{Byrd} G.~G.,  {Freeman} T.,   {Buta} R.~J.,  2006, \mn@doi [\aj]
  {10.1086/499944}, \href {http://adsabs.harvard.edu/abs/2006AJ....131.1377B}
  {131, 1377}

\bibitem[\protect\citeauthoryear{{Capetti}, {Macchetto}, {Axon}, {Sparks}  \&
  {Boksenberg}}{{Capetti} et~al.}{1995}]{Capetti95}
{Capetti} A.,  {Macchetto} F.,  {Axon} D.~J.,  {Sparks} W.~B.,   {Boksenberg}
  A.,  1995, \mn@doi [\apj] {10.1086/175989}, \href
  {http://adsabs.harvard.edu/abs/1995ApJ...448..600C} {448, 600}

\bibitem[\protect\citeauthoryear{{Capetti}, {Axon}, {Macchetto}, {Sparks}  \&
  {Boksenberg}}{{Capetti} et~al.}{1996}]{Capetti1996}
{Capetti} A.,  {Axon} D.~J.,  {Macchetto} F.,  {Sparks} W.~B.,   {Boksenberg}
  A.,  1996, \mn@doi [\apj] {10.1086/177804}, \href
  {http://adsabs.harvard.edu/abs/1996ApJ...469..554C} {469, 554}

\bibitem[\protect\citeauthoryear{{Carlson} et~al.,}{{Carlson}
  et~al.}{1998}]{Carlson1998}
{Carlson} M.~N.,  et~al., 1998, \mn@doi [\aj] {10.1086/300334}, \href
  {http://adsabs.harvard.edu/abs/1998AJ....115.1778C} {115, 1778}

\bibitem[\protect\citeauthoryear{{Casey}}{{Casey}}{2012}]{Casey2012}
{Casey} C.~M.,  2012, \mn@doi [\mnras] {10.1111/j.1365-2966.2012.21455.x},
  \href {http://adsabs.harvard.edu/abs/2012MNRAS.425.3094C} {425, 3094}

\bibitem[\protect\citeauthoryear{{Clavel} et~al.,}{{Clavel}
  et~al.}{2000}]{Clavel2000}
{Clavel} J.,  et~al., 2000, \aap, \href
  {http://adsabs.harvard.edu/abs/2000A%26A...357..839C} {357, 839}

\bibitem[\protect\citeauthoryear{{Colina}}{{Colina}}{1992}]{Colina1992}
{Colina} L.,  1992, \mn@doi [\apj] {10.1086/170992}, \href
  {http://adsabs.harvard.edu/abs/1992ApJ...386...59C} {386, 59}

\bibitem[\protect\citeauthoryear{{Conselice}, {Gallagher}  \&
  {Wyse}}{{Conselice} et~al.}{2001}]{Conselice2001}
{Conselice} C.~J.,  {Gallagher} III J.~S.,   {Wyse} R.~F.~G.,  2001, \mn@doi
  [\aj] {10.1086/323534}, \href
  {http://adsabs.harvard.edu/abs/2001AJ....122.2281C} {122, 2281}

\bibitem[\protect\citeauthoryear{{Contini}, {Considere}  \&
  {Davoust}}{{Contini} et~al.}{1998}]{Contini1998}
{Contini} T.,  {Considere} S.,   {Davoust} E.,  1998, \mn@doi [\aaps]
  {10.1051/aas:1998412}, \href
  {http://adsabs.harvard.edu/abs/1998A%26AS..130..285C} {130, 285}

\bibitem[\protect\citeauthoryear{{Davies} et~al.,}{{Davies}
  et~al.}{2006}]{Davies2006}
{Davies} R.~I.,  et~al., 2006, \mn@doi [\apj] {10.1086/504963}, \href
  {http://adsabs.harvard.edu/abs/2006ApJ...646..754D} {646, 754}

\bibitem[\protect\citeauthoryear{{Deo}, {Richards}, {Crenshaw}  \&
  {Kraemer}}{{Deo} et~al.}{2009}]{Deo2009}
{Deo} R.~P.,  {Richards} G.~T.,  {Crenshaw} D.~M.,   {Kraemer} S.~B.,  2009,
  \mn@doi [\apj] {10.1088/0004-637X/705/1/14}, \href
  {http://adsabs.harvard.edu/abs/2009ApJ...705...14D} {705, 14}

\bibitem[\protect\citeauthoryear{{Diamond-Stanic}, {Rieke}  \&
  {Rigby}}{{Diamond-Stanic} et~al.}{2009}]{DS2009}
{Diamond-Stanic} A.~M.,  {Rieke} G.~H.,   {Rigby} J.~R.,  2009, \mn@doi [\apj]
  {10.1088/0004-637X/698/1/623}, \href
  {http://adsabs.harvard.edu/abs/2009ApJ...698..623D} {698, 623}

\bibitem[\protect\citeauthoryear{{Dutson}, {Edge}, {Hinton}, {Hogan}, {Gurwell}
   \& {Alston}}{{Dutson} et~al.}{2014}]{Dutson2014}
{Dutson} K.~L.,  {Edge} A.~C.,  {Hinton} J.~A.,  {Hogan} M.~T.,  {Gurwell}
  M.~A.,   {Alston} W.~N.,  2014, \mn@doi [\mnras] {10.1093/mnras/stu975},
  \href {http://adsabs.harvard.edu/abs/2014MNRAS.442.2048D} {442, 2048}

\bibitem[\protect\citeauthoryear{{Esquej} et~al.,}{{Esquej}
  et~al.}{2014}]{Esquej2014}
{Esquej} P.,  et~al., 2014, \mn@doi [\apj] {10.1088/0004-637X/780/1/86}, \href
  {http://adsabs.harvard.edu/abs/2014ApJ...780...86E} {780, 86}

\bibitem[\protect\citeauthoryear{{Evans}, {Tsvetanov}, {Kriss}, {Ford},
  {Caganoff}  \& {Koratkar}}{{Evans} et~al.}{1993}]{Evans1993}
{Evans} I.~N.,  {Tsvetanov} Z.,  {Kriss} G.~A.,  {Ford} H.~C.,  {Caganoff} S.,
   {Koratkar} A.~P.,  1993, \mn@doi [\apj] {10.1086/173292}, \href
  {http://adsabs.harvard.edu/abs/1993ApJ...417...82E} {417, 82}

\bibitem[\protect\citeauthoryear{{Falcke}, {Wilson}  \& {Simpson}}{{Falcke}
  et~al.}{1998}]{Falcke1998}
{Falcke} H.,  {Wilson} A.~S.,   {Simpson} C.,  1998, \mn@doi [\apj]
  {10.1086/305886}, \href {http://adsabs.harvard.edu/abs/1998ApJ...502..199F}
  {502, 199}

\bibitem[\protect\citeauthoryear{{Ferruit}, {Wilson}  \& {Mulchaey}}{{Ferruit}
  et~al.}{2000}]{FWM2000}
{Ferruit} P.,  {Wilson} A.~S.,   {Mulchaey} J.,  2000, \mn@doi [\apjs]
  {10.1086/313379}, \href {http://adsabs.harvard.edu/abs/2000ApJS..128..139F}
  {128, 139}

\bibitem[\protect\citeauthoryear{{Fischer}, {Crenshaw}, {Kraemer}  \&
  {Schmitt}}{{Fischer} et~al.}{2013}]{Fischer2013}
{Fischer} T.~C.,  {Crenshaw} D.~M.,  {Kraemer} S.~B.,   {Schmitt} H.~R.,  2013,
  \mn@doi [\apjs] {10.1088/0067-0049/209/1/1}, \href
  {http://adsabs.harvard.edu/abs/2013ApJS..209....1F} {209, 1}

\bibitem[\protect\citeauthoryear{{F{\"o}rster Schreiber}, {Roussel}, {Sauvage}
  \& {Charmandaris}}{{F{\"o}rster Schreiber} et~al.}{2004}]{FS2004}
{F{\"o}rster Schreiber} N.~M.,  {Roussel} H.,  {Sauvage} M.,   {Charmandaris}
  V.,  2004, \mn@doi [\aap] {10.1051/0004-6361:20040963}, \href
  {http://adsabs.harvard.edu/abs/2004A%26A...419..501F} {419, 501}

\bibitem[\protect\citeauthoryear{{Fuller} et~al.,}{{Fuller} et~al.}{2016}]{F16}
{Fuller} L.,  et~al., 2016, \mn@doi [\mnras] {10.1093/mnras/stw1780}, \href
  {http://adsabs.harvard.edu/abs/2016MNRAS.462.2618F} {462, 2618}

\bibitem[\protect\citeauthoryear{{Garc{\'{\i}}a-Bernete}
  et~al.,}{{Garc{\'{\i}}a-Bernete} et~al.}{2015}]{GB2015}
{Garc{\'{\i}}a-Bernete} I.,  et~al., 2015, \mn@doi [\mnras]
  {10.1093/mnras/stv338}, \href
  {http://adsabs.harvard.edu/abs/2015MNRAS.449.1309G} {449, 1309}

\bibitem[\protect\citeauthoryear{{Garc{\'{\i}}a-Burillo}
  et~al.,}{{Garc{\'{\i}}a-Burillo} et~al.}{2014}]{GB2014}
{Garc{\'{\i}}a-Burillo} S.,  et~al., 2014, \mn@doi [\aap]
  {10.1051/0004-6361/201423843}, \href
  {http://adsabs.harvard.edu/abs/2014A%26A...567A.125G} {567, A125}

\bibitem[\protect\citeauthoryear{{Garc{\'{\i}}a-Burillo}
  et~al.,}{{Garc{\'{\i}}a-Burillo} et~al.}{2016}]{GB2016}
{Garc{\'{\i}}a-Burillo} S.,  et~al., 2016, \mn@doi [\apjl]
  {10.3847/2041-8205/823/1/L12}, \href
  {http://adsabs.harvard.edu/abs/2016ApJ...823L..12G} {823, L12}

\bibitem[\protect\citeauthoryear{{Garc{\'{\i}}a-Gonz{\'a}lez}
  et~al.,}{{Garc{\'{\i}}a-Gonz{\'a}lez} et~al.}{2016}]{GG2016}
{Garc{\'{\i}}a-Gonz{\'a}lez} J.,  et~al., 2016, \mn@doi [\mnras]
  {10.1093/mnras/stw626}, \href
  {http://adsabs.harvard.edu/abs/2016MNRAS.458.4512G} {458, 4512}

\bibitem[\protect\citeauthoryear{{Genzel} et~al.,}{{Genzel}
  et~al.}{1998}]{Genzel1998}
{Genzel} R.,  et~al., 1998, \mn@doi [\apj] {10.1086/305576}, \href
  {http://adsabs.harvard.edu/abs/1998ApJ...498..579G} {498, 579}

\bibitem[\protect\citeauthoryear{{Gonzalez Delgado} \& {Perez}}{{Gonzalez
  Delgado} \& {Perez}}{1997}]{GD1997}
{Gonzalez Delgado} R.~M.,  {Perez} E.,  1997, \mn@doi [\mnras]
  {10.1093/mnras/284.4.931}, \href
  {http://cdsads.u-strasbg.fr/abs/1997MNRAS.284..931G} {284, 931}

\bibitem[\protect\citeauthoryear{{Gonz{\'a}lez-Mart{\'{\i}}n}
  et~al.,}{{Gonz{\'a}lez-Mart{\'{\i}}n} et~al.}{2013}]{GM2013}
{Gonz{\'a}lez-Mart{\'{\i}}n} O.,  et~al., 2013, \mn@doi [\aap]
  {10.1051/0004-6361/201220382}, \href
  {http://adsabs.harvard.edu/abs/2013A%26A...553A..35G} {553, A35}

\bibitem[\protect\citeauthoryear{{Granato} \& {Danese}}{{Granato} \&
  {Danese}}{1994}]{Granato1994}
{Granato} G.~L.,  {Danese} L.,  1994, \mn@doi [\mnras]
  {10.1093/mnras/268.1.235}, \href
  {http://adsabs.harvard.edu/abs/1994MNRAS.268..235G} {268, 235}

\bibitem[\protect\citeauthoryear{{Gratadour}, {Rouan}, {Mugnier}, {Fusco},
  {Cl{\'e}net}, {Gendron}  \& {Lacombe}}{{Gratadour}
  et~al.}{2006}]{Gratadour2006}
{Gratadour} D.,  {Rouan} D.,  {Mugnier} L.~M.,  {Fusco} T.,  {Cl{\'e}net} Y.,
  {Gendron} E.,   {Lacombe} F.,  2006, \mn@doi [\aap]
  {10.1051/0004-6361:20042191}, \href
  {http://adsabs.harvard.edu/abs/2006A%26A...446..813G} {446, 813}

\bibitem[\protect\citeauthoryear{{Groves}, {Dopita}  \& {Sutherland}}{{Groves}
  et~al.}{2006}]{Groves2006}
{Groves} B.,  {Dopita} M.,   {Sutherland} R.,  2006, \mn@doi [\aap]
  {10.1051/0004-6361:20065097}, \href
  {http://adsabs.harvard.edu/abs/2006A%26A...458..405G} {458, 405}

\bibitem[\protect\citeauthoryear{{Haniff}, {Wilson}  \& {Ward}}{{Haniff}
  et~al.}{1988}]{Haniff1988}
{Haniff} C.~A.,  {Wilson} A.~S.,   {Ward} M.~J.,  1988, \mn@doi [\apj]
  {10.1086/166821}, \href {http://adsabs.harvard.edu/abs/1988ApJ...334..104H}
  {334, 104}

\bibitem[\protect\citeauthoryear{{Hern{\'a}n-Caballero}
  et~al.,}{{Hern{\'a}n-Caballero} et~al.}{2015}]{HC2015}
{Hern{\'a}n-Caballero} A.,  et~al., 2015, \mn@doi [\apj]
  {10.1088/0004-637X/803/2/109}, \href
  {http://adsabs.harvard.edu/abs/2015ApJ...803..109H} {803, 109}

\bibitem[\protect\citeauthoryear{{Herter} et~al.,}{{Herter}
  et~al.}{2012}]{Herter2012}
{Herter} T.~L.,  et~al., 2012, \mn@doi [\apjl] {10.1088/2041-8205/749/2/L18},
  \href {http://adsabs.harvard.edu/abs/2012ApJ...749L..18H} {749, L18}

\bibitem[\protect\citeauthoryear{{Ho}}{{Ho}}{2009}]{Ho2009}
{Ho} L.~C.,  2009, \mn@doi [\apj] {10.1088/0004-637X/699/1/638}, \href
  {http://adsabs.harvard.edu/abs/2009ApJ...699..638H} {699, 638}

\bibitem[\protect\citeauthoryear{{Ho} \& {Keto}}{{Ho} \& {Keto}}{2007}]{Ho2007}
{Ho} L.~C.,  {Keto} E.,  2007, \mn@doi [\apj] {10.1086/511260}, \href
  {http://adsabs.harvard.edu/abs/2007ApJ...658..314H} {658, 314}

\bibitem[\protect\citeauthoryear{{Holtzman} et~al.,}{{Holtzman}
  et~al.}{1992}]{Holtzman1992}
{Holtzman} J.~A.,  et~al., 1992, \mn@doi [\aj] {10.1086/116094}, \href
  {http://adsabs.harvard.edu/abs/1992AJ....103..691H} {103, 691}

\bibitem[\protect\citeauthoryear{{H{\"o}nig}, {Kishimoto}, {Gandhi}, {Smette},
  {Asmus}, {Duschl}, {Polletta}  \& {Weigelt}}{{H{\"o}nig}
  et~al.}{2010}]{Honig2010}
{H{\"o}nig} S.~F.,  {Kishimoto} M.,  {Gandhi} P.,  {Smette} A.,  {Asmus} D.,
  {Duschl} W.,  {Polletta} M.,   {Weigelt} G.,  2010, \mn@doi [\aap]
  {10.1051/0004-6361/200913742}, \href
  {http://adsabs.harvard.edu/abs/2010A%26A...515A..23H} {515, A23}

\bibitem[\protect\citeauthoryear{{H{\"o}nig}, {Kishimoto}, {Antonucci},
  {Marconi}, {Prieto}, {Tristram}  \& {Weigelt}}{{H{\"o}nig}
  et~al.}{2012}]{Honig2012}
{H{\"o}nig} S.~F.,  {Kishimoto} M.,  {Antonucci} R.,  {Marconi} A.,  {Prieto}
  M.~A.,  {Tristram} K.,   {Weigelt} G.,  2012, \mn@doi [\apj]
  {10.1088/0004-637X/755/2/149}, \href
  {http://adsabs.harvard.edu/abs/2012ApJ...755..149H} {755, 149}

\bibitem[\protect\citeauthoryear{{H{\"o}nig} et~al.,}{{H{\"o}nig}
  et~al.}{2013}]{Honig2013}
{H{\"o}nig} S.~F.,  et~al., 2013, \mn@doi [\apj] {10.1088/0004-637X/771/2/87},
  \href {http://adsabs.harvard.edu/abs/2013ApJ...771...87H} {771, 87}

\bibitem[\protect\citeauthoryear{{Ichikawa}, {Ueda}, {Terashima}, {Oyabu},
  {Gandhi}, {Matsuta}  \& {Nakagawa}}{{Ichikawa} et~al.}{2012}]{Ichikawa2012}
{Ichikawa} K.,  {Ueda} Y.,  {Terashima} Y.,  {Oyabu} S.,  {Gandhi} P.,
  {Matsuta} K.,   {Nakagawa} T.,  2012, \mn@doi [\apj]
  {10.1088/0004-637X/754/1/45}, \href
  {http://adsabs.harvard.edu/abs/2012ApJ...754...45I} {754, 45}

\bibitem[\protect\citeauthoryear{{Ichikawa} et~al.,}{{Ichikawa}
  et~al.}{2015}]{Ichikawa2015}
{Ichikawa} K.,  et~al., 2015, \mn@doi [\apj] {10.1088/0004-637X/803/2/57},
  \href {http://adsabs.harvard.edu/abs/2015ApJ...803...57I} {803, 57}

\bibitem[\protect\citeauthoryear{{Ichikawa}, {Ricci}, {Ueda}, {Matsuoka},
  {Toba}, {Kawamuro}, {Trakhtenbrot}  \& {Koss}}{{Ichikawa}
  et~al.}{2017}]{Ichikawa2017}
{Ichikawa} K.,  {Ricci} C.,  {Ueda} Y.,  {Matsuoka} K.,  {Toba} Y.,  {Kawamuro}
  T.,  {Trakhtenbrot} B.,   {Koss} M.~J.,  2017, \mn@doi [\apj]
  {10.3847/1538-4357/835/1/74}, \href
  {http://adsabs.harvard.edu/abs/2017ApJ...835...74I} {835, 74}

\bibitem[\protect\citeauthoryear{{Jaffe} et~al.,}{{Jaffe}
  et~al.}{2004}]{Jaffe2004}
{Jaffe} W.,  et~al., 2004, \mn@doi [\nat] {10.1038/nature02531}, \href
  {http://adsabs.harvard.edu/abs/2004Natur.429...47J} {429, 47}

\bibitem[\protect\citeauthoryear{{Jensen} et~al.,}{{Jensen}
  et~al.}{2017}]{Jensen2017}
{Jensen} J.~J.,  et~al., 2017, \mn@doi [\mnras] {10.1093/mnras/stx1447}, \href
  {http://adsabs.harvard.edu/abs/2017MNRAS.470.3071J} {470, 3071}

\bibitem[\protect\citeauthoryear{{Kaiser} et~al.,}{{Kaiser}
  et~al.}{2000}]{Kaiser2000}
{Kaiser} M.~E.,  et~al., 2000, \mn@doi [\apj] {10.1086/308143}, \href
  {http://adsabs.harvard.edu/abs/2000ApJ...528..260K} {528, 260}

\bibitem[\protect\citeauthoryear{{Khachikian} \& {Weedman}}{{Khachikian} \&
  {Weedman}}{1974}]{Khackikian1974}
{Khachikian} E.~Y.,  {Weedman} D.~W.,  1974, \mn@doi [\apj] {10.1086/153093},
  \href {http://adsabs.harvard.edu/abs/1974ApJ...192..581K} {192, 581}

\bibitem[\protect\citeauthoryear{{Kingham} \& {Oconnell}}{{Kingham} \&
  {Oconnell}}{1979}]{Kingham1979}
{Kingham} K.~A.,  {Oconnell} R.~W.,  1979, \mn@doi [\aj] {10.1086/112571},
  \href {http://adsabs.harvard.edu/abs/1979AJ.....84.1537K} {84, 1537}

\bibitem[\protect\citeauthoryear{{Kinney}, {Bohlin}, {Calzetti}, {Panagia}  \&
  {Wyse}}{{Kinney} et~al.}{1993}]{Kinney1993}
{Kinney} A.~L.,  {Bohlin} R.~C.,  {Calzetti} D.,  {Panagia} N.,   {Wyse}
  R.~F.~G.,  1993, \mn@doi [\apjs] {10.1086/191771}, \href
  {http://adsabs.harvard.edu/abs/1993ApJS...86....5K} {86, 5}

\bibitem[\protect\citeauthoryear{{Kishimoto}, {Kay}, {Antonucci}, {Hurt},
  {Cohen}  \& {Krolik}}{{Kishimoto} et~al.}{2002}]{Kishimoto2002}
{Kishimoto} M.,  {Kay} L.~E.,  {Antonucci} R.,  {Hurt} T.~W.,  {Cohen} R.~D.,
  {Krolik} J.~H.,  2002, \mn@doi [\apj] {10.1086/324333}, \href
  {http://adsabs.harvard.edu/abs/2002ApJ...565..155K} {565, 155}

\bibitem[\protect\citeauthoryear{{Kishimoto}, {H{\"o}nig}, {Beckert}  \&
  {Weigelt}}{{Kishimoto} et~al.}{2007}]{Kishimoto2007}
{Kishimoto} M.,  {H{\"o}nig} S.~F.,  {Beckert} T.,   {Weigelt} G.,  2007,
  \mn@doi [\aap] {10.1051/0004-6361:20077911}, \href
  {http://adsabs.harvard.edu/abs/2007A%26A...476..713K} {476, 713}

\bibitem[\protect\citeauthoryear{{Kukula}, {Ghosh}, {Pedlar}, {Schilizzi},
  {Miley}, {de Bruyn}  \& {Saikia}}{{Kukula} et~al.}{1993}]{Kukula93}
{Kukula} M.~J.,  {Ghosh} T.,  {Pedlar} A.,  {Schilizzi} R.~T.,  {Miley} G.~K.,
  {de Bruyn} A.~G.,   {Saikia} D.~J.,  1993, \mn@doi [\mnras]
  {10.1093/mnras/264.4.893}, \href
  {http://adsabs.harvard.edu/abs/1993MNRAS.264..893K} {264, 893}

\bibitem[\protect\citeauthoryear{{Lebouteiller}, {Barry}, {Spoon},
  {Bernard-Salas}, {Sloan}, {Houck}  \& {Weedman}}{{Lebouteiller}
  et~al.}{2011}]{Lebouteiller2011}
{Lebouteiller} V.,  {Barry} D.~J.,  {Spoon} H.~W.~W.,  {Bernard-Salas} J.,
  {Sloan} G.~C.,  {Houck} J.~R.,   {Weedman} D.~W.,  2011, \mn@doi [\apjs]
  {10.1088/0067-0049/196/1/8}, \href
  {http://adsabs.harvard.edu/abs/2011ApJS..196....8L} {196, 8}

\bibitem[\protect\citeauthoryear{{Levenson}, {Radomski}, {Packham}, {Mason},
  {Schaefer}  \& {Telesco}}{{Levenson} et~al.}{2009}]{Levenson2009}
{Levenson} N.~A.,  {Radomski} J.~T.,  {Packham} C.,  {Mason} R.~E.,  {Schaefer}
  J.~J.,   {Telesco} C.~M.,  2009, \mn@doi [\apj]
  {10.1088/0004-637X/703/1/390}, \href
  {http://adsabs.harvard.edu/abs/2009ApJ...703..390L} {703, 390}

\bibitem[\protect\citeauthoryear{{Li} \& {Draine}}{{Li} \&
  {Draine}}{2001}]{Li2001}
{Li} A.,  {Draine} B.~T.,  2001, \mn@doi [\apj] {10.1086/323147}, \href
  {http://adsabs.harvard.edu/abs/2001ApJ...554..778L} {554, 778}

\bibitem[\protect\citeauthoryear{{L{\'o}pez-Gonzaga}, {Burtscher}, {Tristram},
  {Meisenheimer}  \& {Schartmann}}{{L{\'o}pez-Gonzaga} et~al.}{2016}]{LG2016}
{L{\'o}pez-Gonzaga} N.,  {Burtscher} L.,  {Tristram} K.~R.~W.,  {Meisenheimer}
  K.,   {Schartmann} M.,  2016, \mn@doi [\aap] {10.1051/0004-6361/201527590},
  \href {http://adsabs.harvard.edu/abs/2016A%26A...591A..47L} {591, A47}

\bibitem[\protect\citeauthoryear{{Lopez-Rodriguez} et~al.,}{{Lopez-Rodriguez}
  et~al.}{2018}]{ELR2018}
{Lopez-Rodriguez} E.,  et~al., 2018, preprint, \href
  {http://adsabs.harvard.edu/abs/2018arXiv180404134L} {} (\mn@eprint {arXiv}
  {1804.04134})

\bibitem[\protect\citeauthoryear{{Lu}, {Hoffman}, {Groff}, {Roos}  \&
  {Lamphier}}{{Lu} et~al.}{1993}]{Lu1993}
{Lu} N.~Y.,  {Hoffman} G.~L.,  {Groff} T.,  {Roos} T.,   {Lamphier} C.,  1993,
  \mn@doi [\apjs] {10.1086/191826}, \href
  {http://adsabs.harvard.edu/abs/1993ApJS...88..383L} {88, 383}

\bibitem[\protect\citeauthoryear{{Malkan}, {Gorjian}  \& {Tam}}{{Malkan}
  et~al.}{1998}]{Malkan1998}
{Malkan} M.~A.,  {Gorjian} V.,   {Tam} R.,  1998, \mn@doi [\apjs]
  {10.1086/313110}, \href {http://adsabs.harvard.edu/abs/1998ApJS..117...25M}
  {117, 25}

\bibitem[\protect\citeauthoryear{{Marconi}, {Risaliti}, {Gilli}, {Hunt},
  {Maiolino}  \& {Salvati}}{{Marconi} et~al.}{2004}]{Marconi2004}
{Marconi} A.,  {Risaliti} G.,  {Gilli} R.,  {Hunt} L.~K.,  {Maiolino} R.,
  {Salvati} M.,  2004, \mn@doi [\mnras] {10.1111/j.1365-2966.2004.07765.x},
  \href {http://adsabs.harvard.edu/abs/2004MNRAS.351..169M} {351, 169}

\bibitem[\protect\citeauthoryear{{Marinucci}, {Bianchi}, {Nicastro}, {Matt}  \&
  {Goulding}}{{Marinucci} et~al.}{2012}]{Marinucci2012}
{Marinucci} A.,  {Bianchi} S.,  {Nicastro} F.,  {Matt} G.,   {Goulding} A.~D.,
  2012, \mn@doi [\apj] {10.1088/0004-637X/748/2/130}, \href
  {http://adsabs.harvard.edu/abs/2012ApJ...748..130M} {748, 130}

\bibitem[\protect\citeauthoryear{{Mart{\'{\i}}nez-Paredes}
  et~al.,}{{Mart{\'{\i}}nez-Paredes} et~al.}{2017}]{MP2017}
{Mart{\'{\i}}nez-Paredes} M.,  et~al., 2017, \mn@doi [\mnras]
  {10.1093/mnras/stx307}, \href
  {http://adsabs.harvard.edu/abs/2017MNRAS.468....2M} {468, 2}

\bibitem[\protect\citeauthoryear{{Martini}, {Regan}, {Mulchaey}  \&
  {Pogge}}{{Martini} et~al.}{2003}]{Martini2003}
{Martini} P.,  {Regan} M.~W.,  {Mulchaey} J.~S.,   {Pogge} R.~W.,  2003,
  \mn@doi [\apjs] {10.1086/367817}, \href
  {http://adsabs.harvard.edu/abs/2003ApJS..146..353M} {146, 353}

\bibitem[\protect\citeauthoryear{{Mason}, {Geballe}, {Packham}, {Levenson},
  {Elitzur}, {Fisher}  \& {Perlman}}{{Mason} et~al.}{2006}]{Mason2006}
{Mason} R.~E.,  {Geballe} T.~R.,  {Packham} C.,  {Levenson} N.~A.,  {Elitzur}
  M.,  {Fisher} R.~S.,   {Perlman} E.,  2006, \mn@doi [\apj] {10.1086/500299},
  \href {http://adsabs.harvard.edu/abs/2006ApJ...640..612M} {640, 612}

\bibitem[\protect\citeauthoryear{{Mel{\'e}ndez} et~al.,}{{Mel{\'e}ndez}
  et~al.}{2008}]{Melendez2008}
{Mel{\'e}ndez} M.,  et~al., 2008, \mn@doi [\apj] {10.1086/588807}, \href
  {http://adsabs.harvard.edu/abs/2008ApJ...682...94M} {682, 94}

\bibitem[\protect\citeauthoryear{{Miller}, {Goodrich}  \& {Mathews}}{{Miller}
  et~al.}{1991}]{Miller1991}
{Miller} J.~S.,  {Goodrich} R.~W.,   {Mathews} W.~G.,  1991, \mn@doi [\apj]
  {10.1086/170406}, \href {http://adsabs.harvard.edu/abs/1991ApJ...378...47M}
  {378, 47}

\bibitem[\protect\citeauthoryear{{Mor} \& {Netzer}}{{Mor} \&
  {Netzer}}{2012}]{Mor2012}
{Mor} R.,  {Netzer} H.,  2012, \mn@doi [\mnras]
  {10.1111/j.1365-2966.2011.20060.x}, \href
  {http://adsabs.harvard.edu/abs/2012MNRAS.420..526M} {420, 526}

\bibitem[\protect\citeauthoryear{{Mor}, {Netzer}  \& {Elitzur}}{{Mor}
  et~al.}{2009}]{Mor2009}
{Mor} R.,  {Netzer} H.,   {Elitzur} M.,  2009, \mn@doi [\apj]
  {10.1088/0004-637X/705/1/298}, \href
  {http://adsabs.harvard.edu/abs/2009ApJ...705..298M} {705, 298}

\bibitem[\protect\citeauthoryear{{Mullaney}, {Alexander}, {Goulding}  \&
  {Hickox}}{{Mullaney} et~al.}{2011}]{Mullaney2011}
{Mullaney} J.~R.,  {Alexander} D.~M.,  {Goulding} A.~D.,   {Hickox} R.~C.,
  2011, \mn@doi [\mnras] {10.1111/j.1365-2966.2011.18448.x}, \href
  {http://adsabs.harvard.edu/abs/2011MNRAS.414.1082M} {414, 1082}

\bibitem[\protect\citeauthoryear{{Mundell}, {Holloway}, {Pedlar}, {Meaburn},
  {Kukula}  \& {Axon}}{{Mundell} et~al.}{1995}]{Mundell1995}
{Mundell} C.~G.,  {Holloway} A.~J.,  {Pedlar} A.,  {Meaburn} J.,  {Kukula}
  M.~J.,   {Axon} D.~J.,  1995, \mn@doi [\mnras] {10.1093/mnras/275.1.67},
  \href {http://cdsads.u-strasbg.fr/abs/1995MNRAS.275...67M} {275, 67}

\bibitem[\protect\citeauthoryear{{Nagar}, {Wilson}, {Mulchaey}  \&
  {Gallimore}}{{Nagar} et~al.}{1999}]{Nagar1999}
{Nagar} N.~M.,  {Wilson} A.~S.,  {Mulchaey} J.~S.,   {Gallimore} J.~F.,  1999,
  \mn@doi [\apjs] {10.1086/313183}, \href
  {http://adsabs.harvard.edu/abs/1999ApJS..120..209N} {120, 209}

\bibitem[\protect\citeauthoryear{{Nenkova}, {Sirocky}, {Ivezi{\'c}}  \&
  {Elitzur}}{{Nenkova} et~al.}{2008a}]{Nenkova2008a}
{Nenkova} M.,  {Sirocky} M.~M.,  {Ivezi{\'c}} {\v Z}.,   {Elitzur} M.,  2008a,
  \mn@doi [\apj] {10.1086/590482}, \href
  {http://adsabs.harvard.edu/abs/2008ApJ...685..147N} {685, 147}

\bibitem[\protect\citeauthoryear{{Nenkova}, {Sirocky}, {Nikutta}, {Ivezi{\'c}}
  \& {Elitzur}}{{Nenkova} et~al.}{2008b}]{Nenkova2008b}
{Nenkova} M.,  {Sirocky} M.~M.,  {Nikutta} R.,  {Ivezi{\'c}} {\v Z}.,
  {Elitzur} M.,  2008b, \mn@doi [\apj] {10.1086/590483}, \href
  {http://adsabs.harvard.edu/abs/2008ApJ...685..160N} {685, 160}

\bibitem[\protect\citeauthoryear{{Netzer}}{{Netzer}}{2015}]{Netzer2015}
{Netzer} H.,  2015, \mn@doi [\araa] {10.1146/annurev-astro-082214-122302},
  \href {http://adsabs.harvard.edu/abs/2015ARA%26A..53..365N} {53, 365}

\bibitem[\protect\citeauthoryear{{Packham}, {Radomski}, {Roche}, {Aitken},
  {Perlman}, {Alonso-Herrero}, {Colina}  \& {Telesco}}{{Packham}
  et~al.}{2005}]{Packham2005}
{Packham} C.,  {Radomski} J.~T.,  {Roche} P.~F.,  {Aitken} D.~K.,  {Perlman}
  E.,  {Alonso-Herrero} A.,  {Colina} L.,   {Telesco} C.~M.,  2005, \mn@doi
  [\apjl] {10.1086/427691}, \href
  {http://adsabs.harvard.edu/abs/2005ApJ...618L..17P} {618, L17}

\bibitem[\protect\citeauthoryear{{Pedlar}, {Ghataure}, {Davies}, {Harrison},
  {Perley}, {Crane}  \& {Unger}}{{Pedlar} et~al.}{1990}]{Pedlar1990}
{Pedlar} A.,  {Ghataure} H.~S.,  {Davies} R.~D.,  {Harrison} B.~A.,  {Perley}
  R.,  {Crane} P.~C.,   {Unger} S.~W.,  1990, \mnras, \href
  {http://adsabs.harvard.edu/abs/1990MNRAS.246..477P} {246, 477}

\bibitem[\protect\citeauthoryear{{Pedlar}, {Kukula}, {Longley}, {Muxlow},
  {Axon}, {Baum}, {O'Dea}  \& {Unger}}{{Pedlar} et~al.}{1993}]{Pedlar1993}
{Pedlar} A.,  {Kukula} M.~J.,  {Longley} D.~P.~T.,  {Muxlow} T.~W.~B.,  {Axon}
  D.~J.,  {Baum} S.,  {O'Dea} C.,   {Unger} S.~W.,  1993, \mn@doi [\mnras]
  {10.1093/mnras/263.2.471}, \href
  {http://adsabs.harvard.edu/abs/1993MNRAS.263..471P} {263, 471}

\bibitem[\protect\citeauthoryear{{Pedlar}, {Fernandez}, {Hamilton}, {Redman}
  \& {Dewdney}}{{Pedlar} et~al.}{1998}]{Pedlar1998}
{Pedlar} A.,  {Fernandez} B.,  {Hamilton} N.~G.,  {Redman} M.~P.,   {Dewdney}
  P.~E.,  1998, \mn@doi [\mnras] {10.1046/j.1365-8711.1998.01985.x}, \href
  {http://adsabs.harvard.edu/abs/1998MNRAS.300.1071P} {300, 1071}

\bibitem[\protect\citeauthoryear{{Peeters}, {Spoon}  \& {Tielens}}{{Peeters}
  et~al.}{2004}]{Peeters2004}
{Peeters} E.,  {Spoon} H.~W.~W.,   {Tielens} A.~G.~G.~M.,  2004, \mn@doi [\apj]
  {10.1086/423237}, \href {http://adsabs.harvard.edu/abs/2004ApJ...613..986P}
  {613, 986}

\bibitem[\protect\citeauthoryear{{Phillips}, {Charles}  \&
  {Baldwin}}{{Phillips} et~al.}{1983}]{Phillips1983}
{Phillips} M.~M.,  {Charles} P.~A.,   {Baldwin} J.~A.,  1983, \mn@doi [\apj]
  {10.1086/160797}, \href {http://adsabs.harvard.edu/abs/1983ApJ...266..485P}
  {266, 485}

\bibitem[\protect\citeauthoryear{{Pier} \& {Krolik}}{{Pier} \&
  {Krolik}}{1992}]{Pier1992}
{Pier} E.~A.,  {Krolik} J.~H.,  1992, \mn@doi [\apj] {10.1086/172042}, \href
  {http://adsabs.harvard.edu/abs/1992ApJ...401...99P} {401, 99}

\bibitem[\protect\citeauthoryear{{Pier} \& {Krolik}}{{Pier} \&
  {Krolik}}{1993}]{Pier1993}
{Pier} E.~A.,  {Krolik} J.~H.,  1993, \mn@doi [\apj] {10.1086/173427}, \href
  {http://adsabs.harvard.edu/abs/1993ApJ...418..673P} {418, 673}

\bibitem[\protect\citeauthoryear{{Quillen}, {McDonald}, {Alonso-Herrero},
  {Lee}, {Shaked}, {Rieke}  \& {Rieke}}{{Quillen} et~al.}{2001}]{Quillen2001}
{Quillen} A.~C.,  {McDonald} C.,  {Alonso-Herrero} A.,  {Lee} A.,  {Shaked} S.,
   {Rieke} M.~J.,   {Rieke} G.~H.,  2001, \mn@doi [\apj] {10.1086/318328},
  \href {http://adsabs.harvard.edu/abs/2001ApJ...547..129Q} {547, 129}

\bibitem[\protect\citeauthoryear{{Raban}, {Jaffe}, {R{\"o}ttgering},
  {Meisenheimer}  \& {Tristram}}{{Raban} et~al.}{2009}]{Raban2009}
{Raban} D.,  {Jaffe} W.,  {R{\"o}ttgering} H.,  {Meisenheimer} K.,   {Tristram}
  K.~R.~W.,  2009, \mn@doi [\mnras] {10.1111/j.1365-2966.2009.14439.x}, \href
  {http://adsabs.harvard.edu/abs/2009MNRAS.394.1325R} {394, 1325}

\bibitem[\protect\citeauthoryear{{Radomski}, {Pi{\~n}a}, {Packham}, {Telesco}
  \& {Tadhunter}}{{Radomski} et~al.}{2002}]{Radomski2002}
{Radomski} J.~T.,  {Pi{\~n}a} R.~K.,  {Packham} C.,  {Telesco} C.~M.,
  {Tadhunter} C.~N.,  2002, \mn@doi [\apj] {10.1086/338071}, \href
  {http://adsabs.harvard.edu/abs/2002ApJ...566..675R} {566, 675}

\bibitem[\protect\citeauthoryear{{Radomski}, {Pi{\~n}a}, {Packham}, {Telesco},
  {De Buizer}, {Fisher}  \& {Robinson}}{{Radomski} et~al.}{2003}]{Radomski2003}
{Radomski} J.~T.,  {Pi{\~n}a} R.~K.,  {Packham} C.,  {Telesco} C.~M.,  {De
  Buizer} J.~M.,  {Fisher} R.~S.,   {Robinson} A.,  2003, \mn@doi [\apj]
  {10.1086/367612}, \href {http://adsabs.harvard.edu/abs/2003ApJ...587..117R}
  {587, 117}

\bibitem[\protect\citeauthoryear{{Radomski} et~al.,}{{Radomski}
  et~al.}{2008}]{Radomski2008}
{Radomski} J.~T.,  et~al., 2008, \mn@doi [\apj] {10.1086/587771}, \href
  {http://adsabs.harvard.edu/abs/2008ApJ...681..141R} {681, 141}

\bibitem[\protect\citeauthoryear{{Ramos Almeida} \& {Ricci}}{{Ramos Almeida} \&
  {Ricci}}{2017}]{Ramos2017}
{Ramos Almeida} C.,  {Ricci} C.,  2017, \mn@doi [Nature Astronomy]
  {10.1038/s41550-017-0232-z}, \href
  {http://adsabs.harvard.edu/abs/2017NatAs...1..679R} {1, 679}

\bibitem[\protect\citeauthoryear{{Ramos Almeida} et~al.,}{{Ramos Almeida}
  et~al.}{2009}]{RA2009}
{Ramos Almeida} C.,  et~al., 2009, \mn@doi [\apj]
  {10.1088/0004-637X/702/2/1127}, \href
  {http://adsabs.harvard.edu/abs/2009ApJ...702.1127R} {702, 1127}

\bibitem[\protect\citeauthoryear{{Ramos Almeida} et~al.,}{{Ramos Almeida}
  et~al.}{2011}]{RA2011}
{Ramos Almeida} C.,  et~al., 2011, \mn@doi [\apj] {10.1088/0004-637X/731/2/92},
  \href {http://adsabs.harvard.edu/abs/2011ApJ...731...92R} {731, 92}

\bibitem[\protect\citeauthoryear{{Ramos Almeida}, {Alonso-Herrero}, {Levenson},
  {Asensio Ramos}, {Rodr{\'{\i}}guez Espinosa}, {Gonz{\'a}lez-Mart{\'{\i}}n},
  {Packham}  \& {Mart{\'{\i}}nez}}{{Ramos Almeida} et~al.}{2014}]{RA2014}
{Ramos Almeida} C.,  {Alonso-Herrero} A.,  {Levenson} N.~A.,  {Asensio Ramos}
  A.,  {Rodr{\'{\i}}guez Espinosa} J.~M.,  {Gonz{\'a}lez-Mart{\'{\i}}n} O.,
  {Packham} C.,   {Mart{\'{\i}}nez} M.,  2014, \mn@doi [\mnras]
  {10.1093/mnras/stu235}, \href
  {http://adsabs.harvard.edu/abs/2014MNRAS.439.3847R} {439, 3847}

\bibitem[\protect\citeauthoryear{{Ricci} et~al.,}{{Ricci}
  et~al.}{2017}]{Ricci2017}
{Ricci} C.,  et~al., 2017, preprint, \href
  {http://adsabs.harvard.edu/abs/2017arXiv170903989R} {} (\mn@eprint {arXiv}
  {1709.03989})

\bibitem[\protect\citeauthoryear{{Rigby}, {Diamond-Stanic}  \&
  {Aniano}}{{Rigby} et~al.}{2009}]{Rigby2009}
{Rigby} J.~R.,  {Diamond-Stanic} A.~M.,   {Aniano} G.,  2009, \mn@doi [\apj]
  {10.1088/0004-637X/700/2/1878}, \href
  {http://adsabs.harvard.edu/abs/2009ApJ...700.1878R} {700, 1878}

\bibitem[\protect\citeauthoryear{{Roche}, {Aitken}, {Smith}  \& {Ward}}{{Roche}
  et~al.}{1991a}]{Roche1991b}
{Roche} P.~F.,  {Aitken} D.~K.,  {Smith} C.~H.,   {Ward} M.~J.,  1991a, \mn@doi
  [\mnras] {10.1093/mnras/248.4.606}, \href
  {http://adsabs.harvard.edu/abs/1991MNRAS.248..606R} {248, 606}

\bibitem[\protect\citeauthoryear{{Roche}, {Aitken}  \& {Smith}}{{Roche}
  et~al.}{1991b}]{Roche1991}
{Roche} P.~F.,  {Aitken} D.~K.,   {Smith} C.~H.,  1991b, \mn@doi [\mnras]
  {10.1093/mnras/252.2.282}, \href
  {http://adsabs.harvard.edu/abs/1991MNRAS.252..282R} {252, 282}

\bibitem[\protect\citeauthoryear{{Rodr{\'{\i}}guez-Ardila} \&
  {Viegas}}{{Rodr{\'{\i}}guez-Ardila} \& {Viegas}}{2003}]{RA2003}
{Rodr{\'{\i}}guez-Ardila} A.,  {Viegas} S.~M.,  2003, \mn@doi [\mnras]
  {10.1046/j.1365-8711.2003.06538.x}, \href
  {http://adsabs.harvard.edu/abs/2003MNRAS.340L..33R} {340, L33}

\bibitem[\protect\citeauthoryear{{Rodr{\'{\i}}guez-Ardila}
  et~al.,}{{Rodr{\'{\i}}guez-Ardila} et~al.}{2017}]{RA2017}
{Rodr{\'{\i}}guez-Ardila} A.,  et~al., 2017, \mn@doi [\mnras]
  {10.1093/mnras/stw2642}, \href
  {http://adsabs.harvard.edu/abs/2017MNRAS.465..906R} {465, 906}

\bibitem[\protect\citeauthoryear{{Ruiz}, {Crenshaw}, {Kraemer}, {Bower},
  {Gull}, {Hutchings}, {Kaiser}  \& {Weistrop}}{{Ruiz} et~al.}{2005}]{Ruiz2005}
{Ruiz} J.~R.,  {Crenshaw} D.~M.,  {Kraemer} S.~B.,  {Bower} G.~A.,  {Gull}
  T.~R.,  {Hutchings} J.~B.,  {Kaiser} M.~E.,   {Weistrop} D.,  2005, \mn@doi
  [\aj] {10.1086/426372}, \href
  {http://adsabs.harvard.edu/abs/2005AJ....129...73R} {129, 73}

\bibitem[\protect\citeauthoryear{{Sani} et~al.,}{{Sani}
  et~al.}{2012}]{Sani2012}
{Sani} E.,  et~al., 2012, \mn@doi [\mnras] {10.1111/j.1365-2966.2012.21333.x},
  \href {http://adsabs.harvard.edu/abs/2012MNRAS.424.1963S} {424, 1963}

\bibitem[\protect\citeauthoryear{{Schartmann}, {Meisenheimer}, {Camenzind},
  {Wolf}  \& {Henning}}{{Schartmann} et~al.}{2005}]{Schartmann2005}
{Schartmann} M.,  {Meisenheimer} K.,  {Camenzind} M.,  {Wolf} S.,   {Henning}
  T.,  2005, \mn@doi [\aap] {10.1051/0004-6361:20042363}, \href
  {http://adsabs.harvard.edu/abs/2005A%26A...437..861S} {437, 861}

\bibitem[\protect\citeauthoryear{{Schinnerer}, {Eckart}  \&
  {Tacconi}}{{Schinnerer} et~al.}{2000}]{Schinnerer2000}
{Schinnerer} E.,  {Eckart} A.,   {Tacconi} L.~J.,  2000, \mn@doi [\apj]
  {10.1086/308703}, \href {http://adsabs.harvard.edu/abs/2000ApJ...533..826S}
  {533, 826}

\bibitem[\protect\citeauthoryear{{Schinnerer}, {Eckart}  \&
  {Tacconi}}{{Schinnerer} et~al.}{2001}]{Schinnerer2001}
{Schinnerer} E.,  {Eckart} A.,   {Tacconi} L.~J.,  2001, \mn@doi [\apj]
  {10.1086/319052}, \href {http://adsabs.harvard.edu/abs/2001ApJ...549..254S}
  {549, 254}

\bibitem[\protect\citeauthoryear{{Schmitt} \& {Kinney}}{{Schmitt} \&
  {Kinney}}{1996}]{Schmitt1996}
{Schmitt} H.~R.,  {Kinney} A.~L.,  1996, \mn@doi [\apj] {10.1086/177264}, \href
  {http://adsabs.harvard.edu/abs/1996ApJ...463..498S} {463, 498}

\bibitem[\protect\citeauthoryear{{Schweitzer} et~al.,}{{Schweitzer}
  et~al.}{2008}]{Schweitzer2008}
{Schweitzer} M.,  et~al., 2008, \mn@doi [\apj] {10.1086/587097}, \href
  {http://adsabs.harvard.edu/abs/2008ApJ...679..101S} {679, 101}

\bibitem[\protect\citeauthoryear{{Siebenmorgen}, {Kr{\"u}gel}  \&
  {Spoon}}{{Siebenmorgen} et~al.}{2004}]{Siebenmorgen2004}
{Siebenmorgen} R.,  {Kr{\"u}gel} E.,   {Spoon} H.~W.~W.,  2004, \mn@doi [\aap]
  {10.1051/0004-6361:20031633}, \href
  {http://adsabs.harvard.edu/abs/2004A%26A...414..123S} {414, 123}

\bibitem[\protect\citeauthoryear{{Siebenmorgen}, {Heymann}  \&
  {Efstathiou}}{{Siebenmorgen} et~al.}{2015}]{Siebenmorgen2015}
{Siebenmorgen} R.,  {Heymann} F.,   {Efstathiou} A.,  2015, \mn@doi [\aap]
  {10.1051/0004-6361/201526034}, \href
  {http://adsabs.harvard.edu/abs/2015A%26A...583A.120S} {583, A120}

\bibitem[\protect\citeauthoryear{{Smith} et~al.,}{{Smith}
  et~al.}{2007}]{Smith2007}
{Smith} J.~D.~T.,  et~al., 2007, \mn@doi [\apj] {10.1086/510549}, \href
  {http://adsabs.harvard.edu/abs/2007ApJ...656..770S} {656, 770}

\bibitem[\protect\citeauthoryear{{Strauss}, {Huchra}, {Davis}, {Yahil},
  {Fisher}  \& {Tonry}}{{Strauss} et~al.}{1992}]{Strauss1992}
{Strauss} M.~A.,  {Huchra} J.~P.,  {Davis} M.,  {Yahil} A.,  {Fisher} K.~B.,
  {Tonry} J.,  1992, \mn@doi [\apjs] {10.1086/191730}, \href
  {http://adsabs.harvard.edu/abs/1992ApJS...83...29S} {83, 29}

\bibitem[\protect\citeauthoryear{{Sturm}, {Lutz}, {Tran}, {Feuchtgruber},
  {Genzel}, {Kunze}, {Moorwood}  \& {Thornley}}{{Sturm}
  et~al.}{2000}]{Sturm2000}
{Sturm} E.,  {Lutz} D.,  {Tran} D.,  {Feuchtgruber} H.,  {Genzel} R.,  {Kunze}
  D.,  {Moorwood} A.~F.~M.,   {Thornley} M.~D.,  2000, \aap, \href
  {http://adsabs.harvard.edu/abs/2000A%26A...358..481S} {358, 481}

\bibitem[\protect\citeauthoryear{{Theureau} et~al.,}{{Theureau}
  et~al.}{2005}]{Theureau2005}
{Theureau} G.,  et~al., 2005, \mn@doi [\aap] {10.1051/0004-6361:20047152},
  \href {http://adsabs.harvard.edu/abs/2005A%26A...430..373T} {430, 373}

\bibitem[\protect\citeauthoryear{{Tifft} \& {Cocke}}{{Tifft} \&
  {Cocke}}{1988}]{Tifft1988}
{Tifft} W.~G.,  {Cocke} W.~J.,  1988, \mn@doi [\apjs] {10.1086/191265}, \href
  {http://adsabs.harvard.edu/abs/1988ApJS...67....1T} {67, 1}

\bibitem[\protect\citeauthoryear{{Tommasin}, {Spinoglio}, {Malkan}, {Smith},
  {Gonz{\'a}lez-Alfonso}  \& {Charmandaris}}{{Tommasin}
  et~al.}{2008}]{Tommasin2008}
{Tommasin} S.,  {Spinoglio} L.,  {Malkan} M.~A.,  {Smith} H.,
  {Gonz{\'a}lez-Alfonso} E.,   {Charmandaris} V.,  2008, \mn@doi [\apj]
  {10.1086/527290}, \href {http://adsabs.harvard.edu/abs/2008ApJ...676..836T}
  {676, 836}

\bibitem[\protect\citeauthoryear{{Trippe}, {Crenshaw}, {Deo}, {Dietrich},
  {Kraemer}, {Rafter}  \& {Turner}}{{Trippe} et~al.}{2010}]{Trippe2010}
{Trippe} M.~L.,  {Crenshaw} D.~M.,  {Deo} R.~P.,  {Dietrich} M.,  {Kraemer}
  S.~B.,  {Rafter} S.~E.,   {Turner} T.~J.,  2010, \mn@doi [\apj]
  {10.1088/0004-637X/725/2/1749}, \href
  {http://adsabs.harvard.edu/abs/2010ApJ...725.1749T} {725, 1749}

\bibitem[\protect\citeauthoryear{{Tristram} et~al.,}{{Tristram}
  et~al.}{2007}]{Tristram2007}
{Tristram} K.~R.~W.,  et~al., 2007, \mn@doi [\aap]
  {10.1051/0004-6361:20078369}, \href
  {http://adsabs.harvard.edu/abs/2007A\%26A...474..837T} {474, 837}

\bibitem[\protect\citeauthoryear{{Tristram}, {Burtscher}, {Jaffe},
  {Meisenheimer}, {H{\"o}nig}, {Kishimoto}, {Schartmann}  \&
  {Weigelt}}{{Tristram} et~al.}{2014}]{Tristram2014}
{Tristram} K.~R.~W.,  {Burtscher} L.,  {Jaffe} W.,  {Meisenheimer} K.,
  {H{\"o}nig} S.~F.,  {Kishimoto} M.,  {Schartmann} M.,   {Weigelt} G.,  2014,
  \mn@doi [\aap] {10.1051/0004-6361/201322698}, \href
  {http://adsabs.harvard.edu/abs/2014A\%26A...563A..82T} {563, A82}

\bibitem[\protect\citeauthoryear{{Uchida}, {Sellgren}  \& {Werner}}{{Uchida}
  et~al.}{1998}]{Uchida1998}
{Uchida} K.~I.,  {Sellgren} K.,   {Werner} M.,  1998, \mn@doi [\apjl]
  {10.1086/311136}, \href {http://adsabs.harvard.edu/abs/1998ApJ...493L.109U}
  {493, L109}

\bibitem[\protect\citeauthoryear{{Urry} \& {Padovani}}{{Urry} \&
  {Padovani}}{1995}]{UP1995}
{Urry} C.~M.,  {Padovani} P.,  1995, \mn@doi [\pasp] {10.1086/133630}, \href
  {http://adsabs.harvard.edu/abs/1995PASP..107..803U} {107, 803}

\bibitem[\protect\citeauthoryear{{Vaona}, {Ciroi}, {Di Mille}, {Cracco}, {La
  Mura}  \& {Rafanelli}}{{Vaona} et~al.}{2012}]{Vaona2012}
{Vaona} L.,  {Ciroi} S.,  {Di Mille} F.,  {Cracco} V.,  {La Mura} G.,
  {Rafanelli} P.,  2012, \mn@doi [\mnras] {10.1111/j.1365-2966.2012.22060.x},
  \href {http://adsabs.harvard.edu/abs/2012MNRAS.427.1266V} {427, 1266}

\bibitem[\protect\citeauthoryear{{Veilleux}, {Bland-Hawthorn}, {Cecil}, {Tully}
   \& {Miller}}{{Veilleux} et~al.}{1999}]{Veilleux1999}
{Veilleux} S.,  {Bland-Hawthorn} J.,  {Cecil} G.,  {Tully} R.~B.,   {Miller}
  S.~T.,  1999, \mn@doi [\apj] {10.1086/307453}, \href
  {http://adsabs.harvard.edu/abs/1999ApJ...520..111V} {520, 111}

\bibitem[\protect\citeauthoryear{{V{\'e}ron-Cetty} \&
  {V{\'e}ron}}{{V{\'e}ron-Cetty} \& {V{\'e}ron}}{2010}]{Veron2010}
{V{\'e}ron-Cetty} M.-P.,  {V{\'e}ron} P.,  2010, \mn@doi [\aap]
  {10.1051/0004-6361/201014188}, \href
  {http://adsabs.harvard.edu/abs/2010A%26A...518A..10V} {518, A10}

\bibitem[\protect\citeauthoryear{{Ward}, {Elvis}, {Fabbiano}, {Carleton},
  {Willner}  \& {Lawrence}}{{Ward} et~al.}{1987}]{Ward1987}
{Ward} M.,  {Elvis} M.,  {Fabbiano} G.,  {Carleton} N.~P.,  {Willner} S.~P.,
  {Lawrence} A.,  1987, \mn@doi [\apj] {10.1086/165115}, \href
  {http://adsabs.harvard.edu/abs/1987ApJ...315...74W} {315, 74}

\bibitem[\protect\citeauthoryear{{Weedman} et~al.,}{{Weedman}
  et~al.}{2005}]{Weedman2005}
{Weedman} D.~W.,  et~al., 2005, \mn@doi [\apj] {10.1086/466520}, \href
  {http://adsabs.harvard.edu/abs/2005ApJ...633..706W} {633, 706}

\bibitem[\protect\citeauthoryear{{Woo} \& {Urry}}{{Woo} \&
  {Urry}}{2002}]{Woo2002}
{Woo} J.-H.,  {Urry} C.~M.,  2002, \mn@doi [\apj] {10.1086/342878}, \href
  {http://adsabs.harvard.edu/abs/2002ApJ...579..530W} {579, 530}

\bibitem[\protect\citeauthoryear{{Young} et~al.,}{{Young}
  et~al.}{2012}]{Young2012}
{Young} E.~T.,  et~al., 2012, \mn@doi [\apjl] {10.1088/2041-8205/749/2/L17},
  \href {http://adsabs.harvard.edu/abs/2012ApJ...749L..17Y} {749, L17}

\bibitem[\protect\citeauthoryear{{de Vaucouleurs}, {de Vaucouleurs}, {Corwin},
  {Buta}, {Paturel}  \& {Fouqu{\'e}}}{{de Vaucouleurs}
  et~al.}{1991}]{deVaucouleurs1991}
{de Vaucouleurs} G.,  {de Vaucouleurs} A.,  {Corwin} Jr. H.~G.,  {Buta} R.~J.,
  {Paturel} G.,   {Fouqu{\'e}} P.,  1991, {Third Reference Catalogue of Bright
  Galaxies. Volume I: Explanations and references. Volume II: Data for galaxies
  between 0$^{h}$ and 12$^{h}$. Volume III: Data for galaxies between 12$^{h}$
  and 24$^{h}$.}

\bibitem[\protect\citeauthoryear{{van Bemmel} \& {Dullemond}}{{van Bemmel} \&
  {Dullemond}}{2003}]{vBD2003}
{van Bemmel} I.~M.,  {Dullemond} C.~P.,  2003, \mn@doi [\aap]
  {10.1051/0004-6361:20030427}, \href
  {http://adsabs.harvard.edu/abs/2003A%26A...404....1V} {404, 1}

\makeatother
\end{thebibliography}

